Stability of Redundancy Systems with Processor Sharing

We investigate the stability condition for redundancy-d systems where each of the servers follows a processor-sharing (PS) discipline. We allow for generally distributed job sizes, with possible dependence among the d replica sizes being governed by an arbitrary joint distribution. We establish that the stability condition is characterized by the expectation of the minimum of d replica sizes being less than the mean interarrival time per server. In the special case of identical replicas, the stability condition is insensitive to the job size distribution given its mean, and the stability condition is inversely proportional to the number of replicas. In the special case of i.i.d. replicas, the stability threshold decreases (increases) in the number of replicas for job size distributions that are NBU (NWU). We also discuss extensions to scenarios with heterogeneous servers.

==> TikZFigures/Redundancy_PS_identical_N4_ML.csv <==
x,rho,0.5m,0.5l,0.5u,0.9m,0.9l,0.9u
1,Deterministic,2.735582284,2.735365661,2.735798907,5.329742797,5.32755149,5.331934103
2,Erlang2,2.746574816,2.74622589,2.746923743,5.394246873,5.391398589,5.397095156
3,Exponential,2.751876208,2.751417542,2.752334874,5.423984011,5.421078447,5.426889575
4,Bimodal-1,2.765991002,2.765336,2.766646005,5.481408137,5.477611507,5.485204768
5,Weibull-1,2.766545985,2.765673591,2.767418378,5.496475469,5.491957963,5.500992976
6,Weibull-2,2.776711254,2.775089617,2.77833289,5.553977504,5.542138776,5.565816232
7,Bimodal-2,2.786401165,2.78419375,2.788608581,5.539264106,5.527100295,5.551427918


==> TikZFigures/Redundancy_PS_identical_N4_d2.csv <==
lambda,Deterministic,Erlang2,Exponential,Bimodal-1,Weibull-1,Weibull-2,Bimodal-2
0.05,2.036331165,2.036791119,2.036162535,2.037784903,2.035728944,2.036135188,2.03784363
0.1,2.07865818,2.078918304,2.07943511,2.079328108,2.080051971,2.084877442,2.08341292
0.15,2.128133055,2.129145037,2.131482486,2.132416836,2.132353876,2.132983677,2.139365873
0.2,2.183963958,2.187617674,2.187613077,2.194831188,2.193111625,2.20380984,2.199076073
0.25,2.24860216,2.25421554,2.25370924,2.260436176,2.262781616,2.269050429,2.266821447
0.3,2.321983274,2.325856133,2.329292693,2.338358835,2.337583403,2.342180962,2.338651946
0.35,2.406005693,2.410925247,2.414724767,2.423942147,2.421680905,2.421561475,2.428132298
0.4,2.500368251,2.507267392,2.510618883,2.524826347,2.525979465,2.531603182,2.536135332
0.45,2.611679432,2.620421355,2.625407212,2.633628966,2.634188902,2.639154967,2.638911047
0.5,2.735323348,2.745791277,2.752329114,2.768803099,2.763932526,2.773381045,2.779882648
0.55,2.881696444,2.896911715,2.901298751,2.915094054,2.916643979,2.920880361,2.932271181
0.6,3.050818315,3.066901821,3.077412589,3.092133153,3.096842544,3.102092491,3.102443089
0.65,3.250128435,3.269729228,3.281111107,3.302141061,3.295512809,3.322714294,3.325144904
0.7,3.493252129,3.516118645,3.527856886,3.547211106,3.556364461,3.568919901,3.581797394
0.75,3.786935768,3.817363265,3.827889597,3.855027472,3.856712126,3.875241412,3.87040472
0.8,4.165548361,4.201182834,4.21530655,4.259961827,4.249685104,4.295183401,4.299906025
0.85,4.64981703,4.70294226,4.711572072,4.75196701,4.776989489,4.795902221,4.809997755
0.9,5.334518191,5.40101744,5.432094578,5.4943109,5.497025282,5.578233757,5.595803331
0.95,6.377029915,6.479186866,6.53933101,6.564463854,6.605281753,6.682941894,6.613099148
1,8.270474067,8.417757866,8.476801316,8.85387452,8.676236099,8.677067072,8.883128206
1.05,100,100,100,100,100,100,100


==> TikZFigures/Redundancy_PS_identical_N4_d2_lowerbound.csv <==
lambda,Deterministic,Erlang2,Exponential,Bimodal-1,Weibull-1,Weibull-2,Bimodal-2
0.05,2.03579451,2.036207328,2.035486209,2.034407043,2.035876453,2.031974862,2.036558125
0.1,2.076442966,2.076118614,2.076401589,2.075094616,2.075410761,2.074868221,2.068481327
0.15,2.12242467,2.122461205,2.122869791,2.120506834,2.123461198,2.116996988,2.124814139
0.2,2.174705498,2.175426268,2.176235567,2.17521974,2.175381025,2.177191278,2.177553488
0.25,2.233854249,2.234656533,2.234265794,2.2363773,2.233796977,2.234936869,2.236880819
0.3,2.299554699,2.300641068,2.301005361,2.300786953,2.30191208,2.294104406,2.305825167
0.35,2.374503142,2.37520723,2.375013663,2.376580153,2.377066616,2.37764266,2.370863294
0.4,2.459340304,2.461244343,2.45964645,2.460472235,2.462529268,2.455517644,2.463706093
0.45,2.55480719,2.556242035,2.556966536,2.558512345,2.552856421,2.559577573,2.549060914
0.5,2.666036294,2.669287741,2.667898306,2.66364835,2.671060414,2.672250047,2.675573544
0.55,2.792090263,2.795842825,2.796158911,2.795487178,2.798437584,2.794019033,2.797124241
0.6,2.940639201,2.940916828,2.944537316,2.944530388,2.944392075,2.942312175,2.943790406
0.65,3.112169558,3.114132179,3.115819225,3.112677497,3.118208503,3.103753047,3.112992158
0.7,3.321368752,3.319715648,3.323935758,3.321407828,3.31480468,3.334321967,3.320111887
0.75,3.569145663,3.572752297,3.567570339,3.567334269,3.563394026,3.567500228,3.577938812
0.8,3.884997256,3.883412099,3.887229752,3.892934095,3.887558333,3.879756626,3.891314189
0.85,4.283961514,4.298643336,4.294489983,4.275810076,4.299257777,4.268783154,4.31318763
0.9,4.829572931,4.823892452,4.840956603,4.824455074,4.838646256,4.800532616,4.786215887
0.95,5.636256357,5.632137229,5.628785206,5.627100014,5.709549557,5.594636253,5.593178643
1,7.003423685,6.997754184,6.99145779,7.005031749,7.071898912,7.047294313,7.13173609
1.05,100,100,100,100,100,100,100


==> TikZFigures/Redundancy_PS_identical_N4_d2_upperbound.csv <==
lambda,all
0.01,2.020202
0.02,2.040816
0.03,2.061856
0.04,2.083333
0.05,2.105263
0.06,2.12766
0.07,2.150538
0.08,2.173913
0.09,2.197802
0.1,2.222222
0.11,2.247191
0.12,2.272727
0.13,2.298851
0.14,2.325581
0.15,2.352941
0.16,2.380952
0.17,2.409639
0.18,2.439024
0.19,2.469136
0.2,2.5
0.21,2.531646
0.22,2.564103
0.23,2.597403
0.24,2.631579
0.25,2.666667
0.26,2.702703
0.27,2.739726
0.28,2.777778
0.29,2.816901
0.3,2.857143
0.31,2.898551
0.32,2.941176
0.33,2.985075
0.34,3.030303
0.35,3.076923
0.36,3.125
0.37,3.174603
0.38,3.225806
0.39,3.278689
0.4,3.333333
0.41,3.389831
0.42,3.448276
0.43,3.508772
0.44,3.571429
0.45,3.636364
0.46,3.703704
0.47,3.773585
0.48,3.846154
0.49,3.921569
0.5,4
0.51,4.081633
0.52,4.166667
0.53,4.255319
0.54,4.347826
0.55,4.444444
0.56,4.545455
0.57,4.651163
0.58,4.761905
0.59,4.878049
0.6,5
0.61,5.128205
0.62,5.263158
0.63,5.405405
0.64,5.555556
0.65,5.714286
0.66,5.882353
0.67,6.060606
0.68,6.25
0.69,6.451613
0.7,6.666667
0.71,6.896552
0.72,7.142857
0.73,7.407407
0.74,7.692308
0.75,8
0.76,8.333333
0.77,8.695652
0.78,9.090909
0.79,9.52381
0.8,10
0.81,10.52632
0.82,11.11111
0.83,11.76471
0.84,12.5
0.85,13.33333
0.86,14.28571
0.87,15.38462
0.88,16.66667
0.89,18.18182
0.9,20
0.91,22.22222
0.92,25
0.93,28.57143
0.94,33.33333
0.95,40
0.96,50
0.97,66.66667
0.98,100
0.99,100
1,100


==> TikZFigures/Redundancy_PS_identical_N4_d3.csv <==
lambda,Deterministic,Erlang2,Exponential,Bimodal-1,Weibull-1,Weibull-2,Bimodal-2
0.05,2.056027786,2.055609416,2.056892615,2.058817135,2.056595778,2.057589339,2.063759812
0.1,2.126021307,2.127457686,2.127634105,2.129889272,2.127434629,2.131080847,2.144867005
0.15,2.211818936,2.215801982,2.215371842,2.221757064,2.223030446,2.221304229,2.23242997
0.2,2.316826717,2.320653761,2.324700073,2.330914587,2.331052164,2.3373241,2.345491738
0.25,2.446979739,2.455030517,2.455443063,2.467302255,2.465946337,2.476275637,2.496298728
0.3,2.606954602,2.614545778,2.6171721,2.632283067,2.630536981,2.646425115,2.65976643
0.35,2.808657629,2.819489381,2.825857995,2.843806825,2.84043019,2.863313068,2.865524436
0.4,3.068945958,3.08160402,3.087169153,3.107764165,3.104155455,3.130725107,3.121174818
0.45,3.409504784,3.432245133,3.4445513,3.468958742,3.467610697,3.488596353,3.480794373
0.5,3.883402579,3.911270918,3.9262288,3.945177098,3.958945479,3.987898018,3.973572098
0.55,4.593672048,4.64183946,4.654496947,4.699666771,4.71569144,4.775923763,4.750517689
0.6,5.809135431,5.903303857,5.958812705,5.981855838,6.070086431,6.090541804,5.976706416
0.65,8.650473198,8.934432449,8.940909585,9.101690912,9.090468131,9.210974455,8.904595379
0.7,100,100,100,100,100,100,100


==> TikZFigures/Redundancy_PS_identical_N4_d3_lowerbound.csv <==
lambda,Deterministic,Erlang2,Exponential,Bimodal-1,Weibull-1,Weibull-2,Bimodal-2
0.05,2.055371256,2.054770927,2.054714372,2.054322571,2.055600982,2.058879016,2.056003453
0.1,2.12189558,2.12144526,2.120506576,2.122016335,2.121764977,2.121400669,2.124574388
0.15,2.202576063,2.201779987,2.202211498,2.203128891,2.200984031,2.202788494,2.204921039
0.2,2.298320806,2.297741933,2.29717695,2.297988985,2.298568206,2.298511279,2.29688265
0.25,2.414572149,2.415380363,2.416538633,2.414753019,2.411454892,2.41054338,2.412032898
0.3,2.556982707,2.557800978,2.556179105,2.554942259,2.558565098,2.557052251,2.569114824
0.35,2.732027174,2.732852586,2.731362492,2.734665089,2.729090127,2.723143204,2.74160227
0.4,2.954020725,2.950751781,2.957072106,2.955713695,2.955888871,2.96978802,2.964436003
0.45,3.244383722,3.244182896,3.244389211,3.248619476,3.24948595,3.236397676,3.257647493
0.5,3.634924852,3.636903013,3.636581339,3.632841349,3.638729554,3.64729335,3.642800281
0.55,4.205297873,4.2043546,4.209551942,4.20751244,4.215227415,4.258471637,4.224894715
0.6,5.150519977,5.131794607,5.145968925,5.122648457,5.127555297,5.126066842,5.063110629
0.65,7.116215347,7.100619944,7.056630653,7.047764127,7.015668743,6.985304268,7.091193227
0.7,100,100,100,100,100,100,100


==> TikZFigures/Redundancy_PS_identical_N4_d3_upperbound.csv <==
lambda,all
0.01,2.030457
0.02,2.061856
0.03,2.094241
0.04,2.12766
0.05,2.162162
0.06,2.197802
0.07,2.234637
0.08,2.272727
0.09,2.312139
0.1,2.352941
0.11,2.39521
0.12,2.439024
0.13,2.484472
0.14,2.531646
0.15,2.580645
0.16,2.631579
0.17,2.684564
0.18,2.739726
0.19,2.797203
0.2,2.857143
0.21,2.919708
0.22,2.985075
0.23,3.053435
0.24,3.125
0.25,3.2
0.26,3.278689
0.27,3.361345
0.28,3.448276
0.29,3.539823
0.3,3.636364
0.31,3.738318
0.32,3.846154
0.33,3.960396
0.34,4.081633
0.35,4.210526
0.36,4.347826
0.37,4.494382
0.38,4.651163
0.39,4.819277
0.4,5
0.41,5.194805
0.42,5.405405
0.43,5.633803
0.44,5.882353
0.45,6.153846
0.46,6.451613
0.47,6.779661
0.48,7.142857
0.49,7.54717
0.5,8
0.51,8.510638
0.52,9.090909
0.53,9.756098
0.54,10.52632
0.55,11.42857
0.56,12.5
0.57,13.7931
0.58,15.38462
0.59,17.3913
0.6,20
0.61,23.52941
0.62,28.57143
0.63,36.36364
0.64,50
0.65,80
0.66,100


==> TikZFigures/Redundancy_PS_identical_load.csv <==
d,0.5,0.75,0.95
1,1.997396862,4.003158533,19.57620387
2,1.257556458,1.632120042,2.335725371
3,1.149684985,1.384183092,1.790777164
4,1.119122089,1.316594616,1.663870272
5,1.114254532,1.305914239,1.66636551
6,1.121350351,1.335451525,1.76620809
7,1.143386533,1.398511605,1.987228855
8,1.184952895,1.530592484,2.437683607
9,1.266477744,1.786264292,3.630242867
10,1.997659025,4.008461636,19.60388106


==> TikZFigures/Redundancy_PS_independent_N4_d2.csv <==
lambda,Deterministic,Erlang2,Exponential,Bimodal-1,Weibull-1,Weibull-2,Bimodal-2
0.1,2.078854704,1.312003063,1.040899401,1.126720106,0.510239809,0.252571491,1.02904363
0.2,2.184499813,1.381680709,1.08552468,1.159018948,0.520916504,0.255091616,1.051069219
0.3,2.322174561,1.460000501,1.134754369,1.195956132,0.53298586,0.258110599,1.076661251
0.4,2.501467928,1.5506754,1.188434219,1.238127892,0.544801811,0.261078244,1.105903764
0.5,2.735336595,1.653805034,1.249975726,1.288466669,0.55753097,0.263799896,1.140535278
0.6,3.051833545,1.777327334,1.318426002,1.344125644,0.570429361,0.266879008,1.178906225
0.7,3.492899072,1.922559502,1.395737714,1.409855275,0.584263564,0.270135325,1.22253962
0.8,4.160091819,2.097342848,1.486077737,1.485727242,0.598390035,0.272630032,1.272714321
0.9,5.340810673,2.317686706,1.587848392,1.574471314,0.613257768,0.2765932,1.33130851
1,8.277067745,2.599060718,1.710422343,1.680633647,0.631883558,0.279600359,1.396842766
1.1,100,2.987558471,1.854880349,1.805527325,0.647922126,0.282298708,1.474466933
1.2,100,3.533097543,2.031757914,1.961614793,0.667012636,0.285837023,1.566632948
1.3,100,4.403078276,2.254182677,2.15254978,0.687115723,0.289941932,1.672232299
1.4,100,6.004245435,2.53338178,2.403515572,0.708864054,0.293194339,1.801403503
1.5,100,10.73453257,2.932206091,2.749167505,0.729214023,0.296389007,1.966500193
1.6,100,100,3.501831742,3.255765696,0.755568805,0.299526188,2.165613796
1.7,100,100,4.419487178,4.100984501,0.782431453,0.303821405,2.438343853
1.8,100,100,6.198292177,5.934704168,0.811713251,0.308235078,2.833879122
1.9,100,100,11.27523978,100,0.838556114,0.312898306,3.458343348
2,100,100,100,100,0.874703228,0.315978548,4.73933815
2.1,100,100,100,100,0.913588028,0.320235791,100
2.2,100,100,100,100,0.951906596,0.325259344,100
2.3,100,100,100,100,0.998386903,0.330102613,100
2.4,100,100,100,100,1.049736383,0.334372008,100
2.5,100,100,100,100,1.102529961,0.338892225,100
2.6,100,100,100,100,1.16698677,0.344880491,100
2.7,100,100,100,100,1.235903281,0.350792183,100
2.8,100,100,100,100,1.320690872,0.355356495,100
2.9,100,100,100,100,1.42468833,0.360998306,100
3,100,100,100,100,1.533737627,0.366132564,100
3.1,100,100,100,100,1.673439657,0.374934342,100
3.2,100,100,100,100,1.853217793,0.378966071,100
3.3,100,100,100,100,2.068215421,0.386438432,100
3.4,100,100,100,100,2.360702575,0.392819812,100
3.5,100,100,100,100,2.732466441,0.400707375,100
3.6,100,100,100,100,3.321442976,0.408690933,100
3.7,100,100,100,100,4.334376861,0.416925937,100
3.8,100,100,100,100,6.1361554,0.423585009,100
3.9,100,100,100,100,12.00612639,0.43115334,100
4,100,100,100,100,100,0.440267606,100
4.1,100,100,100,100,100,0.448254837,100
4.2,100,100,100,100,100,0.458110895,100
4.3,100,100,100,100,100,0.470628858,100
4.4,100,100,100,100,100,0.479171137,100
4.5,100,100,100,100,100,0.493210945,100
4.6,100,100,100,100,100,0.503606905,100
4.7,100,100,100,100,100,0.515463197,100
4.8,100,100,100,100,100,0.528150417,100
4.9,100,100,100,100,100,0.542891472,100
5,100,100,100,100,100,0.556373377,100
5.1,100,100,100,100,100,0.573816949,100
5.2,100,100,100,100,100,0.590504204,100
5.3,100,100,100,100,100,0.607032833,100
5.4,100,100,100,100,100,0.624228362,100
5.5,100,100,100,100,100,0.642603845,100
5.6,100,100,100,100,100,0.67089102,100
5.7,100,100,100,100,100,0.694033214,100
5.8,100,100,100,100,100,0.716112154,100
5.9,100,100,100,100,100,0.747286521,100
6,100,100,100,100,100,0.78061886,100
6.1,100,100,100,100,100,0.811586127,100
6.2,100,100,100,100,100,0.857444018,100
6.3,100,100,100,100,100,0.893764891,100
6.4,100,100,100,100,100,0.937812973,100
6.5,100,100,100,100,100,0.997228869,100
6.6,100,100,100,100,100,1.052349102,100
6.7,100,100,100,100,100,1.145992539,100
6.8,100,100,100,100,100,1.201915858,100
6.9,100,100,100,100,100,1.303622793,100
7,100,100,100,100,100,1.405030965,100
7.1,100,100,100,100,100,1.543180974,100
7.2,100,100,100,100,100,1.706054759,100
7.3,100,100,100,100,100,1.920177663,100
7.4,100,100,100,100,100,2.2789613,100
7.5,100,100,100,100,100,2.638278034,100
7.6,100,100,100,100,100,3.264033259,100
7.7,100,100,100,100,100,4.481535313,100
7.8,100,100,100,100,100,6.246252983,100
7.9,100,100,100,100,100,100,100
8,100,100,100,100,100,100,100
8.1,100,100,100,100,100,100,100
8.2,100,100,100,100,100,100,100
8.3,100,100,100,100,100,100,100
8.4,100,100,100,100,100,100,100
8.5,100,100,100,100,100,100,100
8.6,100,100,100,100,100,100,100
8.7,100,100,100,100,100,100,100
8.8,100,100,100,100,100,100,100
8.9,100,100,100,100,100,100,100
9,100,100,100,100,100,100,100
9.1,100,100,100,100,100,100,100
9.2,100,100,100,100,100,100,100
9.3,100,100,100,100,100,100,100
9.4,100,100,100,100,100,100,100
9.5,100,100,100,100,100,100,100
9.6,100,100,100,100,100,100,100
9.7,100,100,100,100,100,100,100
9.8,100,100,100,100,100,100,100
9.9,100,100,100,100,100,100,100
10,100,100,100,100,100,100,100


==> TikZFigures/Redundancy_PS_independent_N4_d2_lowerbound.csv <==
lambda,Deterministic,Erlang2,Exponential,Bimodal-1,Weibull-1,Weibull-2,Bimodal-2
0.1,2.078891532,1.279117325,1.018397483,1.123260869,0.503576737,0.25140219,1.028693971
0.2,2.184048806,1.314606683,1.039164075,1.149699804,0.509456073,0.252848184,1.049694519
0.3,2.321297386,1.35650953,1.065113874,1.180717428,0.514738343,0.253402005,1.07544034
0.4,2.501755236,1.406776337,1.093864394,1.21793433,0.520039855,0.25502756,1.104524838
0.5,2.736411121,1.466534806,1.127197599,1.259956444,0.526134411,0.256304196,1.138982225
0.6,3.052218766,1.536142812,1.164616016,1.308656458,0.533603442,0.257345163,1.174682423
0.7,3.491760805,1.618200301,1.207167016,1.364562648,0.540422021,0.259162801,1.218214126
0.8,4.161495267,1.715861409,1.257065687,1.42854335,0.548279591,0.260247985,1.268985318
0.9,5.325028508,1.834265542,1.311538414,1.505681787,0.556691878,0.261680346,1.325075649
1,8.319253648,1.975023378,1.375264063,1.593452126,0.564653793,0.263813901,1.389408705
1.1,100,2.156634935,1.448193707,1.700200097,0.573882218,0.265494632,1.46583813
1.2,100,2.387034391,1.534780093,1.829289565,0.584482857,0.266767578,1.554993959
1.3,100,2.693754305,1.640411871,1.983272698,0.594037824,0.268903872,1.662597637
1.4,100,3.13079015,1.763559876,2.185159215,0.605443147,0.269899782,1.785902254
1.5,100,3.835104227,1.912806291,2.445570667,0.617400135,0.272659349,1.941309477
1.6,100,5.259384874,2.104093214,2.810901639,0.630090276,0.274445823,2.14254756
1.7,100,100,2.355490671,3.360703497,0.645134158,0.276542261,2.404161236
1.8,100,100,2.714551617,4.375136701,0.65909994,0.27904476,2.77681111
1.9,100,100,3.247364765,100,0.675230191,0.280442573,3.349906064
2,100,100,4.266468292,100,0.691192325,0.283291646,4.648644049
2.1,100,100,100,100,0.709678476,0.284730016,100
2.2,100,100,100,100,0.730424418,0.288560452,100
2.3,100,100,100,100,0.749671204,0.289982882,100
2.4,100,100,100,100,0.771970567,0.292378978,100
2.5,100,100,100,100,0.798925614,0.295373884,100
2.6,100,100,100,100,0.825022209,0.298051672,100
2.7,100,100,100,100,0.857410867,0.300943743,100
2.8,100,100,100,100,0.888450001,0.30380132,100
2.9,100,100,100,100,0.923612383,0.305967438,100
3,100,100,100,100,0.969177404,0.309524925,100
3.1,100,100,100,100,1.010209628,0.312746765,100
3.2,100,100,100,100,1.062194984,0.316561589,100
3.3,100,100,100,100,1.123263915,0.319355101,100
3.4,100,100,100,100,1.193888429,0.32302539,100
3.5,100,100,100,100,1.278292918,0.3266222,100
3.6,100,100,100,100,1.374732707,0.332256438,100
3.7,100,100,100,100,1.486774096,0.335737757,100
3.8,100,100,100,100,1.656595364,0.339612267,100
3.9,100,100,100,100,1.876921353,0.341504286,100
4,100,100,100,100,2.167869553,0.346081062,100
4.1,100,100,100,100,2.928224298,0.352006195,100
4.2,100,100,100,100,100,0.355468247,100
4.3,100,100,100,100,100,0.360893229,100
4.4,100,100,100,100,100,0.366991187,100
4.5,100,100,100,100,100,0.371045465,100
4.6,100,100,100,100,100,0.376834171,100
4.7,100,100,100,100,100,0.382173498,100
4.8,100,100,100,100,100,0.388186278,100
4.9,100,100,100,100,100,0.395054896,100
5,100,100,100,100,100,0.400882703,100
5.1,100,100,100,100,100,0.40659745,100
5.2,100,100,100,100,100,0.414344254,100
5.3,100,100,100,100,100,0.423308348,100
5.4,100,100,100,100,100,0.429004361,100
5.5,100,100,100,100,100,0.437651134,100
5.6,100,100,100,100,100,0.444513604,100
5.7,100,100,100,100,100,0.452820701,100
5.8,100,100,100,100,100,0.465854259,100
5.9,100,100,100,100,100,0.474859139,100
6,100,100,100,100,100,0.487453086,100
6.1,100,100,100,100,100,0.494491277,100
6.2,100,100,100,100,100,0.510595722,100
6.3,100,100,100,100,100,0.517600212,100
6.4,100,100,100,100,100,0.536447317,100
6.5,100,100,100,100,100,0.552575732,100
6.6,100,100,100,100,100,0.567035668,100
6.7,100,100,100,100,100,0.587164618,100
6.8,100,100,100,100,100,0.602390043,100
6.9,100,100,100,100,100,0.622707259,100
7,100,100,100,100,100,0.641290576,100
7.1,100,100,100,100,100,0.667256326,100
7.2,100,100,100,100,100,0.69375352,100
7.3,100,100,100,100,100,0.723107719,100
7.4,100,100,100,100,100,0.767499316,100
7.5,100,100,100,100,100,0.780272217,100
7.6,100,100,100,100,100,0.850991093,100
7.7,100,100,100,100,100,0.881506443,100
7.8,100,100,100,100,100,0.96008111,100
7.9,100,100,100,100,100,1.000742282,100
8,100,100,100,100,100,1.138615957,100
8.1,100,100,100,100,100,1.215692459,100
8.2,100,100,100,100,100,1.392432093,100
8.3,100,100,100,100,100,1.964340003,100
8.4,100,100,100,100,100,100,100
8.5,100,100,100,100,100,100,100
8.6,100,100,100,100,100,100,100
8.7,100,100,100,100,100,100,100
8.8,100,100,100,100,100,100,100
8.9,100,100,100,100,100,100,100
9,100,100,100,100,100,100,100
9.1,100,100,100,100,100,100,100
9.2,100,100,100,100,100,100,100
9.3,100,100,100,100,100,100,100
9.4,100,100,100,100,100,100,100
9.5,100,100,100,100,100,100,100
9.6,100,100,100,100,100,100,100
9.7,100,100,100,100,100,100,100
9.8,100,100,100,100,100,100,100
9.9,100,100,100,100,100,100,100
10,100,100,100,100,100,100,100


==> TikZFigures/Redundancy_PS_independent_N4_d2_upperbound.csv <==
lambda,Deterministic,Erlang2,Exponential,Bimodal-1,Weibull-1,Weibull-2,Bimodal-2
0.1,2.164580672,1.309546861,1.037182811,1.1449734,0.509044283,0.252421626,1.047900553
0.2,2.410472188,1.387344511,1.083772432,1.201923349,0.518323737,0.255194929,1.093911619
0.3,2.782800456,1.486713344,1.14073931,1.272033325,0.531907538,0.258006649,1.150488527
0.4,3.372549264,1.615704068,1.21230426,1.359936754,0.544607649,0.260724693,1.220309222
0.5,4.366352562,1.784802814,1.298700155,1.470690588,0.559255507,0.264350627,1.306239256
0.6,6.257227652,2.010656011,1.407313642,1.610957199,0.577073952,0.267799157,1.411681817
0.7,10.48463078,2.320517675,1.54592114,1.791423426,0.595959029,0.271951831,1.546785371
0.8,22.88189033,2.756193183,1.719345899,2.032273186,0.616220098,0.274894974,1.719186982
0.9,100,3.395964659,1.942719581,2.360426578,0.638707954,0.279494635,1.941835101
1,100,4.41042833,2.238463556,2.81746623,0.665739659,0.284330163,2.236471559
1.1,100,6.137099255,2.645715319,3.491458781,0.694065655,0.288391771,2.648739961
1.2,100,9.382379235,3.233927415,4.548317346,0.728798568,0.294466938,3.234462177
1.3,100,16.19409047,4.061219596,6.276076675,0.764545169,0.299380011,4.114323195
1.4,100,34.94904877,5.342376841,9.50686594,0.80442287,0.30601402,5.511410962
1.5,100,100,7.529966767,16.21642267,0.849864504,0.310600581,7.86926187
1.6,100,100,100,100,0.900908162,0.316010332,12.46637617
1.7,100,100,100,100,0.955230983,0.323338397,100
1.8,100,100,100,100,1.021395617,0.330786105,100
1.9,100,100,100,100,1.094161587,0.337106562,100
2,100,100,100,100,1.182963398,0.344353507,100
2.1,100,100,100,100,1.286719329,0.35318537,100
2.2,100,100,100,100,1.40262687,0.362032487,100
2.3,100,100,100,100,1.540525879,0.37055615,100
2.4,100,100,100,100,1.70752544,0.38044261,100
2.5,100,100,100,100,1.898551972,0.38750388,100
2.6,100,100,100,100,2.125553847,0.400925488,100
2.7,100,100,100,100,2.426116599,0.409522305,100
2.8,100,100,100,100,2.801802106,0.420511159,100
2.9,100,100,100,100,3.275972406,0.435737094,100
3,100,100,100,100,3.892996276,0.44428507,100
3.1,100,100,100,100,4.738926305,0.456620006,100
3.2,100,100,100,100,5.841997917,0.474164368,100
3.3,100,100,100,100,7.571515654,0.487352087,100
3.4,100,100,100,100,9.932149866,0.507000072,100
3.5,100,100,100,100,14.20760182,0.521115089,100
3.6,100,100,100,100,21.70290905,0.541536062,100
3.7,100,100,100,100,36.14914007,0.554403386,100
3.8,100,100,100,100,100,0.580203068,100
3.9,100,100,100,100,100,0.604478228,100
4,100,100,100,100,100,0.62972501,100
4.1,100,100,100,100,100,0.655181477,100
4.2,100,100,100,100,100,0.67581497,100
4.3,100,100,100,100,100,0.707048165,100
4.4,100,100,100,100,100,0.74807242,100
4.5,100,100,100,100,100,0.78440006,100
4.6,100,100,100,100,100,0.813269686,100
4.7,100,100,100,100,100,0.857877583,100
4.8,100,100,100,100,100,0.893846052,100
4.9,100,100,100,100,100,0.936840869,100
5,100,100,100,100,100,0.99822344,100
5.1,100,100,100,100,100,1.051192183,100
5.2,100,100,100,100,100,1.125646782,100
5.3,100,100,100,100,100,1.194426424,100
5.4,100,100,100,100,100,1.256203133,100
5.5,100,100,100,100,100,1.363656499,100
5.6,100,100,100,100,100,1.450707122,100
5.7,100,100,100,100,100,1.589884253,100
5.8,100,100,100,100,100,1.701820127,100
5.9,100,100,100,100,100,1.828079558,100
6,100,100,100,100,100,2.000949014,100
6.1,100,100,100,100,100,2.193885783,100
6.2,100,100,100,100,100,2.437867214,100
6.3,100,100,100,100,100,2.711633589,100
6.4,100,100,100,100,100,2.952969765,100
6.5,100,100,100,100,100,3.245901842,100
6.6,100,100,100,100,100,3.770152606,100
6.7,100,100,100,100,100,4.322144756,100
6.8,100,100,100,100,100,5.032520574,100
6.9,100,100,100,100,100,5.771440672,100
7,100,100,100,100,100,6.504345683,100
7.1,100,100,100,100,100,8.094850373,100
7.2,100,100,100,100,100,10.5319928,100
7.3,100,100,100,100,100,100,100
7.4,100,100,100,100,100,100,100
7.5,100,100,100,100,100,100,100
7.6,100,100,100,100,100,100,100
7.7,100,100,100,100,100,100,100
7.8,100,100,100,100,100,100,100
7.9,100,100,100,100,100,100,100
8,100,100,100,100,100,100,100
8.1,100,100,100,100,100,100,100
8.2,100,100,100,100,100,100,100
8.3,100,100,100,100,100,100,100
8.4,100,100,100,100,100,100,100
8.5,100,100,100,100,100,100,100
8.6,100,100,100,100,100,100,100
8.7,100,100,100,100,100,100,100
8.8,100,100,100,100,100,100,100
8.9,100,100,100,100,100,100,100
9,100,100,100,100,100,100,100
9.1,100,100,100,100,100,100,100
9.2,100,100,100,100,100,100,100
9.3,100,100,100,100,100,100,100
9.4,100,100,100,100,100,100,100
9.5,100,100,100,100,100,100,100
9.6,100,100,100,100,100,100,100
9.7,100,100,100,100,100,100,100
9.8,100,100,100,100,100,100,100
9.9,100,100,100,100,100,100,100
10,100,100,100,100,100,100,100


==> TikZFigures/Redundancy_PS_independent_N4_d3.csv <==
lambda,Deterministic,Erlang2,Exponential,Bimodal-1,Weibull-1,Weibull-2,Bimodal-2
0.1,2.125716748,1.023033488,0.695738865,1.043624476,0.225366591,0.074472099,1.028630341
0.2,2.317508243,1.09167562,0.72730636,1.08520835,0.228861647,0.07480263,1.064162972
0.3,2.605433734,1.174090899,0.763585118,1.135201371,0.23237362,0.075190642,1.107447211
0.4,3.06249537,1.270476841,0.803324587,1.196952066,0.235833419,0.075378731,1.160919065
0.5,3.884034221,1.388802767,0.848300091,1.271903999,0.23955897,0.076039153,1.22704708
0.6,5.820761942,1.535243706,0.899657435,1.365903249,0.243381829,0.076335651,1.307212953
0.7,100,1.720987369,0.958466367,1.485024473,0.247889072,0.076756081,1.410504448
0.8,100,1.970472538,1.026419689,1.638335728,0.251648195,0.077098551,1.539552764
0.9,100,2.319219087,1.106902582,1.844890687,0.255807641,0.077474449,1.71243265
1,100,2.836843123,1.202967225,2.139499892,0.260170027,0.077938334,1.952376694
1.1,100,3.727555967,1.318912086,2.612993324,0.265005702,0.078104739,2.321169767
1.2,100,5.53872172,1.459045258,3.463650832,0.27034842,0.078757463,2.943954342
1.3,100,11.63843754,1.645298507,5.839574228,0.274651827,0.079012807,4.438226495
1.4,100,100,1.890082821,100,0.28031409,0.079608331,100
1.5,100,100,2.237222053,100,0.285380523,0.079733667,100
1.6,100,100,2.720967548,100,0.290630558,0.080321628,100
1.7,100,100,3.563614425,100,0.296897868,0.08077935,100
1.8,100,100,5.182592199,100,0.302735783,0.081263684,100
1.9,100,100,10.15319933,100,0.309654032,0.08165461,100
2,100,100,100,100,0.316488058,0.08218622,100
2.1,100,100,100,100,0.323365758,0.082463239,100
2.2,100,100,100,100,0.330273543,0.083200423,100
2.3,100,100,100,100,0.338557148,0.08360246,100
2.4,100,100,100,100,0.347163303,0.083961035,100
2.5,100,100,100,100,0.355835795,0.084349896,100
2.6,100,100,100,100,0.365360306,0.08497279,100
2.7,100,100,100,100,0.375326634,0.085235006,100
2.8,100,100,100,100,0.385570581,0.085807546,100
2.9,100,100,100,100,0.395582948,0.086374087,100
3,100,100,100,100,0.407503177,0.086909516,100
3.1,100,100,100,100,0.420795931,0.087489263,100
3.2,100,100,100,100,0.432978613,0.087752648,100
3.3,100,100,100,100,0.447795112,0.08856897,100
3.4,100,100,100,100,0.463985188,0.089010359,100
3.5,100,100,100,100,0.47994263,0.089530837,100
3.6,100,100,100,100,0.498508717,0.090026184,100
3.7,100,100,100,100,0.516061186,0.090377852,100
3.8,100,100,100,100,0.538315868,0.090813946,100
3.9,100,100,100,100,0.55952405,0.09169901,100
4,100,100,100,100,0.586651765,0.092398172,100
4.1,100,100,100,100,0.617622212,0.092767072,100
4.2,100,100,100,100,0.646587777,0.093563699,100
4.3,100,100,100,100,0.680162207,0.094132944,100
4.4,100,100,100,100,0.720906845,0.094775467,100
4.5,100,100,100,100,0.758814881,0.095574219,100
4.6,100,100,100,100,0.820644421,0.095565694,100
4.7,100,100,100,100,0.870870871,0.096991573,100
4.8,100,100,100,100,0.939139441,0.097543084,100
4.9,100,100,100,100,1.021635352,0.097883162,100
5,100,100,100,100,1.131166996,0.098409954,100
5.1,100,100,100,100,1.239343968,0.099247091,100
5.2,100,100,100,100,1.366408729,0.099763701,100
5.3,100,100,100,100,1.545091096,0.101208385,100
5.4,100,100,100,100,1.822526163,0.101007689,100
5.5,100,100,100,100,2.217663645,0.101963936,100
5.6,100,100,100,100,2.646337885,0.102523508,100
5.7,100,100,100,100,3.578915317,0.103164671,100
5.8,100,100,100,100,100,0.104168356,100
5.9,100,100,100,100,100,0.105148632,100
6,100,100,100,100,100,0.105522028,100
6.1,100,100,100,100,100,0.106528289,100
6.2,100,100,100,100,100,0.107178366,100
6.3,100,100,100,100,100,0.108069873,100
6.4,100,100,100,100,100,0.109123134,100
6.5,100,100,100,100,100,0.109436135,100
6.6,100,100,100,100,100,0.110578714,100
6.7,100,100,100,100,100,0.111235767,100
6.8,100,100,100,100,100,0.112651849,100
6.9,100,100,100,100,100,0.113384303,100
7,100,100,100,100,100,0.114777574,100
7.1,100,100,100,100,100,0.115131605,100
7.2,100,100,100,100,100,0.116128099,100
7.3,100,100,100,100,100,0.117576066,100
7.4,100,100,100,100,100,0.117858839,100
7.5,100,100,100,100,100,0.119243081,100
7.6,100,100,100,100,100,0.119869451,100
7.7,100,100,100,100,100,0.121322495,100
7.8,100,100,100,100,100,0.122290994,100
7.9,100,100,100,100,100,0.122650249,100
8,100,100,100,100,100,0.124310774,100
8.1,100,100,100,100,100,0.125629905,100
8.2,100,100,100,100,100,0.127199975,100
8.3,100,100,100,100,100,0.128538882,100
8.4,100,100,100,100,100,0.129239791,100
8.5,100,100,100,100,100,0.129909736,100
8.6,100,100,100,100,100,0.130832276,100
8.7,100,100,100,100,100,0.132971347,100
8.8,100,100,100,100,100,0.134271465,100
8.9,100,100,100,100,100,0.1353498,100
9,100,100,100,100,100,0.137059848,100
9.1,100,100,100,100,100,0.138809767,100
9.2,100,100,100,100,100,0.139977625,100
9.3,100,100,100,100,100,0.140804187,100
9.4,100,100,100,100,100,0.142102175,100
9.5,100,100,100,100,100,0.143585285,100
9.6,100,100,100,100,100,0.145767379,100
9.7,100,100,100,100,100,0.146214641,100
9.8,100,100,100,100,100,0.148325818,100
9.9,100,100,100,100,100,0.149974853,100
10,100,100,100,100,100,0.151596553,100


==> TikZFigures/Redundancy_PS_independent_N4_d3_lowerbound.csv <==
lambda,Deterministic,Erlang2,Exponential,Bimodal-1,Weibull-1,Weibull-2,Bimodal-2
0.1,2.126059555,0.989215953,0.678924983,1.038664962,0.223581037,0.074259566,1.028061202
0.2,2.31764507,1.02115685,0.693402463,1.074384842,0.225126238,0.074485581,1.063065757
0.3,2.606656149,1.059920062,0.709135115,1.118861918,0.226216599,0.074606229,1.106045311
0.4,3.066041582,1.109239141,0.728416583,1.173145047,0.227571185,0.074750106,1.158741795
0.5,3.88157532,1.168213463,0.749432629,1.240162727,0.229354266,0.074795169,1.223652208
0.6,5.812124124,1.239980977,0.773601596,1.323343939,0.23093738,0.075185974,1.303769788
0.7,100,1.329665325,0.803332093,1.427043082,0.232994661,0.075304018,1.405451053
0.8,100,1.440418508,0.835783585,1.56250499,0.234588391,0.075377371,1.533822558
0.9,100,1.589555788,0.872829922,1.742520826,0.236653174,0.075515068,1.703750228
1,100,1.78826481,0.917011908,1.994191761,0.238636782,0.075532468,1.940379707
1.1,100,2.072271093,0.968167465,2.379608995,0.241154318,0.075710718,2.29819086
1.2,100,2.528168975,1.028897992,3.053152211,0.24316199,0.075823862,2.908927412
1.3,100,3.390695784,1.104871597,4.765049863,0.245446367,0.076169096,4.350009163
1.4,100,6.53542782,1.195826377,100,0.24741014,0.076279796,100
1.5,100,100,1.30909142,100,0.251060244,0.076540947,100
1.6,100,100,1.463456501,100,0.253194483,0.076787965,100
1.7,100,100,1.671054597,100,0.255868659,0.077048987,100
1.8,100,100,1.977028644,100,0.259101247,0.076938116,100
1.9,100,100,2.519271466,100,0.261975113,0.077183357,100
2,100,100,3.843897137,100,0.26567286,0.077397813,100
2.1,100,100,100,100,0.268503212,0.07776901,100
2.2,100,100,100,100,0.272084766,0.077909904,100
2.3,100,100,100,100,0.275806402,0.07804565,100
2.4,100,100,100,100,0.279714065,0.078174926,100
2.5,100,100,100,100,0.283837116,0.078374161,100
2.6,100,100,100,100,0.288438157,0.078918823,100
2.7,100,100,100,100,0.292156135,0.078940197,100
2.8,100,100,100,100,0.297364889,0.079155989,100
2.9,100,100,100,100,0.302244213,0.079312629,100
3,100,100,100,100,0.306869618,0.079852299,100
3.1,100,100,100,100,0.312879515,0.080244708,100
3.2,100,100,100,100,0.318287083,0.079967094,100
3.3,100,100,100,100,0.325336952,0.080451896,100
3.4,100,100,100,100,0.332336747,0.080698704,100
3.5,100,100,100,100,0.338244848,0.080887178,100
3.6,100,100,100,100,0.345210527,0.081458095,100
3.7,100,100,100,100,0.351954074,0.081563994,100
3.8,100,100,100,100,0.361133657,0.081709751,100
3.9,100,100,100,100,0.369902173,0.081912525,100
4,100,100,100,100,0.378825836,0.082308335,100
4.1,100,100,100,100,0.389905604,0.082508515,100
4.2,100,100,100,100,0.401095775,0.082817515,100
4.3,100,100,100,100,0.415426281,0.083167944,100
4.4,100,100,100,100,0.426079916,0.083421632,100
4.5,100,100,100,100,0.440466855,0.083664799,100
4.6,100,100,100,100,0.455273911,0.084113469,100
4.7,100,100,100,100,0.47191775,0.083945689,100
4.8,100,100,100,100,0.493201695,0.084556275,100
4.9,100,100,100,100,0.511647522,0.084826663,100
5,100,100,100,100,0.535001914,0.085438841,100
5.1,100,100,100,100,0.562504532,0.085508415,100
5.2,100,100,100,100,0.591081206,0.085608421,100
5.3,100,100,100,100,0.625584307,0.086065628,100
5.4,100,100,100,100,0.662330432,0.086431158,100
5.5,100,100,100,100,0.722075364,0.08662488,100
5.6,100,100,100,100,0.792554193,0.087370117,100
5.7,100,100,100,100,0.844498238,0.087210496,100
5.8,100,100,100,100,0.96083065,0.08794179,100
5.9,100,100,100,100,1.080218837,0.08814107,100
6,100,100,100,100,1.349753492,0.088341122,100
6.1,100,100,100,100,1.943430895,0.089567731,100
6.2,100,100,100,100,100,0.089328252,100
6.3,100,100,100,100,100,0.089464719,100
6.4,100,100,100,100,100,0.090258792,100
6.5,100,100,100,100,100,0.090299094,100
6.6,100,100,100,100,100,0.091162683,100
6.7,100,100,100,100,100,0.091346197,100
6.8,100,100,100,100,100,0.091795066,100
6.9,100,100,100,100,100,0.09215009,100
7,100,100,100,100,100,0.092742415,100
7.1,100,100,100,100,100,0.092983524,100
7.2,100,100,100,100,100,0.093698796,100
7.3,100,100,100,100,100,0.093600041,100
7.4,100,100,100,100,100,0.094299612,100
7.5,100,100,100,100,100,0.094866594,100
7.6,100,100,100,100,100,0.095410777,100
7.7,100,100,100,100,100,0.09566385,100
7.8,100,100,100,100,100,0.096214937,100
7.9,100,100,100,100,100,0.097217711,100
8,100,100,100,100,100,0.097203788,100
8.1,100,100,100,100,100,0.097671931,100
8.2,100,100,100,100,100,0.098374512,100
8.3,100,100,100,100,100,0.098600945,100
8.4,100,100,100,100,100,0.099304932,100
8.5,100,100,100,100,100,0.099696919,100
8.6,100,100,100,100,100,0.100711755,100
8.7,100,100,100,100,100,0.100770977,100
8.8,100,100,100,100,100,0.101337184,100
8.9,100,100,100,100,100,0.102475531,100
9,100,100,100,100,100,0.102587666,100
9.1,100,100,100,100,100,0.103689241,100
9.2,100,100,100,100,100,0.104133337,100
9.3,100,100,100,100,100,0.104507057,100
9.4,100,100,100,100,100,0.105725452,100
9.5,100,100,100,100,100,0.105964254,100
9.6,100,100,100,100,100,0.106657585,100
9.7,100,100,100,100,100,0.107302441,100
9.8,100,100,100,100,100,0.107865068,100
9.9,100,100,100,100,100,0.108426223,100
10,100,100,100,100,100,0.109354585,100


==> TikZFigures/Redundancy_PS_independent_N4_d3_upperbound.csv <==
lambda,Deterministic,Erlang2,Exponential,Bimodal-1,Weibull-1,Weibull-2,Bimodal-2
0.1,2.235788405,1.009705667,0.687863523,1.061625367,0.224576206,0.074216701,1.050665724
0.2,2.663098364,1.070755654,0.714442328,1.130459258,0.226784378,0.074723385,1.117876055
0.3,3.517710584,1.15372264,0.745972403,1.223230836,0.229521015,0.07474197,1.208180333
0.4,5.555184243,1.262785157,0.784958125,1.351169631,0.232508585,0.075123646,1.331452686
0.5,12.48991085,1.418273501,0.833169462,1.531620668,0.235224334,0.075435812,1.504787486
0.6,71.4984261,1.635336428,0.892271256,1.794779461,0.238788917,0.075687561,1.758076046
0.7,100,1.960586933,0.969314137,2.199783747,0.242611467,0.075860215,2.146659929
0.8,100,2.47005661,1.064758472,2.868418648,0.245836245,0.076274771,2.775924682
0.9,100,3.337750094,1.188296834,4.086611293,0.250366303,0.076698715,3.922498504
1,100,5.000012003,1.357208835,6.655336465,0.25519775,0.077137879,6.231568799
1.1,100,8.668905956,1.574731467,13.49441169,0.259577339,0.077244997,12.16043508
1.2,100,19.88915796,1.890315589,43.25350167,0.264517169,0.077897428,35.99065513
1.3,100,100,2.355026002,100,0.270061115,0.077902214,100
1.4,100,100,3.050633878,100,0.276207896,0.078201559,100
1.5,100,100,4.226537224,100,0.282583972,0.078880498,100
1.6,100,100,6.38569601,100,0.289584572,0.079202931,100
1.7,100,100,10.92523127,100,0.296833505,0.079679744,100
1.8,100,100,23.73006578,100,0.304642704,0.080023078,100
1.9,100,100,100,100,0.31382311,0.080610446,100
2,100,100,100,100,0.323102213,0.081148142,100
2.1,100,100,100,100,0.333549884,0.081304398,100
2.2,100,100,100,100,0.344440216,0.081817436,100
2.3,100,100,100,100,0.355283463,0.082191119,100
2.4,100,100,100,100,0.367948441,0.08327396,100
2.5,100,100,100,100,0.382232992,0.083354202,100
2.6,100,100,100,100,0.397926464,0.083946477,100
2.7,100,100,100,100,0.414434964,0.084439339,100
2.8,100,100,100,100,0.433575952,0.085132495,100
2.9,100,100,100,100,0.452898282,0.085438229,100
3,100,100,100,100,0.474497044,0.086263831,100
3.1,100,100,100,100,0.500135504,0.086542284,100
3.2,100,100,100,100,0.526697977,0.087437565,100
3.3,100,100,100,100,0.554585304,0.087986126,100
3.4,100,100,100,100,0.587413421,0.088597698,100
3.5,100,100,100,100,0.62460336,0.089708037,100
3.6,100,100,100,100,0.667799991,0.08985384,100
3.7,100,100,100,100,0.71453655,0.090729083,100
3.8,100,100,100,100,0.766989627,0.091128911,100
3.9,100,100,100,100,0.83005992,0.092104407,100
4,100,100,100,100,0.894294993,0.092925021,100
4.1,100,100,100,100,0.982214651,0.093432347,100
4.2,100,100,100,100,1.078935327,0.093962522,100
4.3,100,100,100,100,1.183589113,0.095227967,100
4.4,100,100,100,100,1.32346174,0.095761197,100
4.5,100,100,100,100,1.482791269,0.097029447,100
4.6,100,100,100,100,1.675881783,0.097302788,100
4.7,100,100,100,100,1.904373006,0.098787743,100
4.8,100,100,100,100,2.200162926,0.099663009,100
4.9,100,100,100,100,2.583208748,0.100639462,100
5,100,100,100,100,3.11850288,0.101265744,100
5.1,100,100,100,100,3.729789719,0.10202052,100
5.2,100,100,100,100,4.655257668,0.103151042,100
5.3,100,100,100,100,5.852784056,0.104160421,100
5.4,100,100,100,100,7.935708884,0.105112415,100
5.5,100,100,100,100,11.40097543,0.10667641,100
5.6,100,100,100,100,100,0.107555496,100
5.7,100,100,100,100,100,0.108609661,100
5.8,100,100,100,100,100,0.110021699,100
5.9,100,100,100,100,100,0.111280135,100
6,100,100,100,100,100,0.112266194,100
6.1,100,100,100,100,100,0.112825381,100
6.2,100,100,100,100,100,0.114583644,100
6.3,100,100,100,100,100,0.11569966,100
6.4,100,100,100,100,100,0.117157391,100
6.5,100,100,100,100,100,0.118363851,100
6.6,100,100,100,100,100,0.119705063,100
6.7,100,100,100,100,100,0.12114188,100
6.8,100,100,100,100,100,0.122818596,100
6.9,100,100,100,100,100,0.124141415,100
7,100,100,100,100,100,0.12611662,100
7.1,100,100,100,100,100,0.126940314,100
7.2,100,100,100,100,100,0.130211974,100
7.3,100,100,100,100,100,0.131018467,100
7.4,100,100,100,100,100,0.132438935,100
7.5,100,100,100,100,100,0.134756208,100
7.6,100,100,100,100,100,0.135610567,100
7.7,100,100,100,100,100,0.137705723,100
7.8,100,100,100,100,100,0.138840702,100
7.9,100,100,100,100,100,0.142063571,100
8,100,100,100,100,100,0.143815685,100
8.1,100,100,100,100,100,0.146606553,100
8.2,100,100,100,100,100,0.147829198,100
8.3,100,100,100,100,100,0.150623384,100
8.4,100,100,100,100,100,0.152853028,100
8.5,100,100,100,100,100,0.154718511,100
8.6,100,100,100,100,100,0.157326504,100
8.7,100,100,100,100,100,0.15896658,100
8.8,100,100,100,100,100,0.161528152,100
8.9,100,100,100,100,100,0.164288665,100
9,100,100,100,100,100,0.166238763,100
9.1,100,100,100,100,100,0.170464342,100
9.2,100,100,100,100,100,0.172763578,100
9.3,100,100,100,100,100,0.176736786,100
9.4,100,100,100,100,100,0.179362106,100
9.5,100,100,100,100,100,0.183169593,100
9.6,100,100,100,100,100,0.185448993,100
9.7,100,100,100,100,100,0.187748681,100
9.8,100,100,100,100,100,0.19167026,100
9.9,100,100,100,100,100,0.197079716,100
10,100,100,100,100,100,0.198609805,100


==> TikZFigures/Redundancy_PS_independent_load.csv <==
d,0.5,0.75,0.95
1,1.998081023,4.002080398,19.88139583
2,1.272294108,1.968021924,7.046830895
3,1.088108508,1.783226229,7.998018828
4,1.087464518,1.910144522,9.186297434
5,1.161667176,2.170074509,11.01855543
6,1.29238614,2.493866361,12.94197534
7,1.449148033,2.847788573,14.51992221
8,1.622364454,3.305681233,16.28642416
9,1.82656875,3.562379633,18.09508145
10,1.999925099,4.057787926,19.67513891

